Rateless Codes for Low-Latency Distributed Inference in Mobile Edge Computing

We consider a mobile edge computing scenario where users want to perform a linear inference operation $\boldsymbol{W} \boldsymbol{x}$ on local data $\boldsymbol{x}$ for some network-side matrix $\boldsymbol{W}$. The inference is performed in a distributed fashion over multiple servers at the network edge. For this scenario, we propose a coding scheme that combines a rateless code to provide resiliency against straggling servers--hence reducing the computation latency--and an irregular-repetition code to provide spatial diversity--hence reducing the communication latency. We further derive a lower bound on the total latency--comprising computation latency, communication latency, and decoding latency. The proposed scheme performs remarkably close to the bound and yields significantly lower latency than the scheme based on maximum distance separable codes recently proposed by Zhang and Simeone.

==> data_sweep_problem_size/SPS_MDSRD_e5_mu0.6_eta0.03_ncores50_cpufreq2700000000_edge.txt <==
k p rho1 rho2 tc tdec td t tu 
5000 5000 1.000 3.000 2.1762 0.0000 0.0215 2.1977 1
6000 6000 1.000 3.000 1.5675 0.0000 0.0176 1.5851 1
7000 7000 1.000 3.000 1.1970 0.0000 0.0147 1.2117 1
8000 8000 1.000 3.000 0.9626 0.0000 0.0126 0.9751 1
9000 9000 1.000 3.000 0.7958 0.0000 0.0109 0.8066 1
10000 10000 1.000 3.000 0.6789 0.0000 0.0095 0.6885 1
11000 11000 1.000 3.000 0.5937 0.0000 0.0084 0.6021 1
12000 12000 1.000 3.000 0.5253 0.0000 0.0075 0.5328 1
13000 13000 1.000 3.000 0.4742 0.0000 0.0067 0.4809 1
14000 14000 1.000 3.000 0.4333 0.0000 0.0060 0.4393 1
15000 15000 1.000 3.000 0.3970 0.0000 0.0054 0.4025 1

==> data_sweep_problem_size/SPS_MDSRD_e5_mu0.6_eta0.03_ncores50_cpufreq2700000000_user.txt <==
k p rho1 rho2 tc tdec td t tu 
5000 5000 1.000 3.000 2.1785 0.0000 0.0503 2.2289 1
6000 6000 1.000 3.000 1.5653 0.0000 0.0418 1.6071 1
7000 7000 1.000 3.000 1.1968 0.0000 0.0357 1.2325 1
8000 8000 1.000 3.000 0.9612 0.0000 0.0311 0.9923 1
9000 9000 1.000 3.000 0.7981 0.0000 0.0274 0.8256 1
10000 10000 1.000 3.000 0.6787 0.0000 0.0246 0.7033 1
11000 11000 1.000 3.000 0.5924 0.0000 0.0222 0.6146 1
12000 12000 1.000 3.000 0.5255 0.0000 0.0202 0.5457 1
13000 13000 1.000 3.000 0.4728 0.0000 0.0186 0.4914 1
14000 14000 1.000 3.000 0.4314 0.0000 0.0171 0.4486 1
15000 15000 1.000 3.000 0.3992 0.0000 0.0159 0.4151 1

==> data_sweep_problem_size/SPS_MDSR_e5_mu0.6_eta0.03_ncores50_cpufreq2700000000_edge.txt <==
k xi rho1 rho2 tc tdec td t
5000 2 1.430 2.000 1.6869 0.2468 0.0270 1.9607
6000 2 1.430 2.000 1.2414 0.2475 0.0225 1.5114
7000 2 1.429 2.000 0.9725 0.2465 0.0193 1.2383
8000 2 1.429 2.000 0.7982 0.2462 0.0169 1.0612
9000 2 1.429 2.000 0.6786 0.2460 0.0150 0.9396
10000 2 1.429 2.000 0.5932 0.2458 0.0135 0.8525
11000 3 1.112 2.000 0.7023 0.0501 0.0082 0.7606
12000 3 1.112 2.000 0.6185 0.0500 0.0075 0.6760
13000 3 1.112 2.000 0.5533 0.0499 0.0069 0.6101
14000 3 1.111 2.000 0.5016 0.0498 0.0064 0.5578
15000 3 1.111 2.000 0.4598 0.0501 0.0060 0.5160

==> data_sweep_problem_size/SPS_MDSR_e5_mu0.6_eta0.03_ncores50_cpufreq2700000000_user.txt <==
k xi rho1 rho2 tc tdec td t
5000 2 1.430 2.000 1.6869 0.6170 0.0502 2.3541
6000 2 1.430 2.000 1.2414 0.6189 0.0418 1.9021
7000 3 1.000 3.000 1.5350 0.0000 0.0244 1.5594
8000 3 1.000 3.000 1.2315 0.0000 0.0214 1.2528
9000 3 1.000 3.000 1.0234 0.0000 0.0190 1.0424
10000 3 1.000 3.000 0.8745 0.0000 0.0171 0.8916
11000 3 1.000 3.000 0.7644 0.0000 0.0155 0.7800
12000 3 1.000 3.000 0.6806 0.0000 0.0143 0.6949
13000 3 1.000 3.000 0.6155 0.0000 0.0132 0.6286
14000 3 1.000 3.000 0.5637 0.0000 0.0122 0.5760
15000 3 1.000 3.000 0.5220 0.0000 0.0114 0.5334


==> data_sweep_problem_size/SPS_converse_e5_mu0.6_eta0.03_ncores50_cpufreq2700000000_edge.txt <==
k t
5000 1.626
6000 1.177
7000 0.906
8000 0.727
9000 0.608
10000 0.518
11000 0.451
12000 0.403
13000 0.363
14000 0.331
15000 0.305


==> data_sweep_problem_size/SPS_converse_e5_mu0.6_eta0.03_ncores50_cpufreq2700000000_user.txt <==
k t
5000 1.682
6000 1.211
7000 0.925
8000 0.748
9000 0.625
10000 0.537
11000 0.468
12000 0.414
13000 0.375
14000 0.343
15000 0.317

==> data_sweep_problem_size/Sidd_results_block_diag_edgedec_K5_mu0.600000_eta33.333333_phi0_u10_cores50.txt <==
gamma m delay cmpLat comLat decLat nu sc tau iter f comm_rate code_len code_dim num_codes log_field_size stepsize_nu  binary_code
1.000000 5000 2.243691 2.222383 0.021308 0.000000 5998 7 0.000001 50000 2700000000.000000 100000000.000000 5000 5000 1 1 100 1
1.000000 6000 1.635937 1.618607 0.017331 0.000000 6360 13 0.000001 50000 2700000000.000000 100000000.000000 6000 6000 1 1 120 1
1.000000 7000 1.267660 1.253219 0.014441 0.000000 8264 10 0.000001 50000 2700000000.000000 100000000.000000 7000 7000 1 1 140 1
1.000000 8000 1.027994 1.015724 0.012270 0.000000 9443 8 0.000001 50000 2700000000.000000 100000000.000000 8000 8000 1 1 160 1
1.000000 9000 0.864275 0.853707 0.010568 0.000000 9900 14 0.000001 50000 2700000000.000000 100000000.000000 9000 9000 1 1 180 1
1.000000 10000 0.745805 0.736610 0.009195 0.000000 11204 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 11000 0.658738 0.650671 0.008067 0.000000 12986 10 0.000002 50000 2700000000.000000 100000000.000000 11000 11000 1 1 220 1
1.000000 12000 0.592545 0.585402 0.007143 0.000000 12009 13 0.000002 50000 2700000000.000000 100000000.000000 12000 12000 1 1 240 1
1.000000 13000 0.540428 0.534067 0.006361 0.000000 15346 10 0.000002 50000 2700000000.000000 100000000.000000 13000 13000 1 1 260 1
1.000000 14000 0.498272 0.492561 0.005711 0.000000 15960 11 0.000002 50000 2700000000.000000 100000000.000000 14000 14000 1 1 280 1
1.000000 15000 0.465761 0.460634 0.005128 0.000000 16500 12 0.000002 50000 2700000000.000000 100000000.000000 15000 15000 1 1 300 1

==> data_sweep_problem_size/Sidd_results_block_diag_userdec_K5_mu0.600000_eta33.333333_phi0_u10_cores2.txt <==
gamma m delay cmpLat comLat decLat nu sc tau iter f comm_rate code_len code_dim num_codes log_field_size stepsize_nu  binary_code
1.000000 5000 2.264238 2.223749 0.040490 0.000000 5400 7 0.000001 50000 2700000000.000000 100000000.000000 5000 5000 1 1 100 1
1.000000 6000 1.653283 1.619970 0.033314 0.000000 6360 13 0.000001 50000 2700000000.000000 100000000.000000 6000 6000 1 1 120 1
1.000000 7000 1.280974 1.252798 0.028177 0.000000 7971 10 0.000001 50000 2700000000.000000 100000000.000000 7000 7000 1 1 140 1
1.000000 8000 1.039483 1.015223 0.024259 0.000000 9111 8 0.000001 50000 2700000000.000000 100000000.000000 8000 8000 1 1 160 1
1.000000 9000 0.874080 0.852912 0.021168 0.000000 9540 14 0.000001 50000 2700000000.000000 100000000.000000 9000 9000 1 1 180 1
1.000000 10000 0.755897 0.737197 0.018700 0.000000 12000 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 11000 0.667370 0.650714 0.016656 0.000000 13200 10 0.000002 50000 2700000000.000000 100000000.000000 11000 11000 1 1 220 1
1.000000 12000 0.600017 0.585078 0.014938 0.000000 13200 13 0.000002 50000 2700000000.000000 100000000.000000 12000 12000 1 1 240 1
1.000000 13000 0.547553 0.534041 0.013512 0.000000 13526 10 0.000002 50000 2700000000.000000 100000000.000000 13000 13000 1 1 260 1
1.000000 14000 0.505808 0.493544 0.012264 0.000000 14566 11 0.000002 50000 2700000000.000000 100000000.000000 14000 14000 1 1 280 1
1.000000 15000 0.471485 0.460324 0.011161 0.000000 15300 12 0.000002 50000 2700000000.000000 100000000.000000 15000 15000 1 1 300 1

==> data_sweep_problem_size/sweep_k_LT_REP_e5_mu0.6_eta0.03_nce50_ncu2_cpu2.7GHz_iter5e4_edge.txt <==
k p rho1 rho2 lc ldec ld ltot 
5000 5000 3.000 1.000 1.6838 0.0008 0.0252 1.7098 
6000 6000 3.000 1.000 1.2356 0.0006 0.0204 1.2567 
7000 7000 3.000 1.000 0.9630 0.0005 0.0169 0.9804 
8000 8000 3.000 1.000 0.7796 0.0005 0.0143 0.7944 
9000 9000 3.000 1.000 0.6554 0.0005 0.0123 0.6681 
10000 10000 3.000 1.000 0.5661 0.0004 0.0106 0.5772 
11000 11000 3.000 1.000 0.4960 0.0004 0.0093 0.5057 
12000 12000 3.000 1.000 0.4432 0.0003 0.0082 0.4518 
13000 13000 3.000 1.000 0.4005 0.0003 0.0073 0.4082 
14000 14000 3.000 1.000 0.3655 0.0003 0.0065 0.3723 
15000 15000 3.000 1.000 0.3370 0.0003 0.0059 0.3431

==> data_sweep_problem_size/sweep_k_LT_REP_e5_mu0.6_eta0.03_nce50_ncu2_cpu2.7GHz_iter5e4_user.txt <==
k p rho1 rho2 lc ldec ld ltot 
5000 5000 3.000 1.000 1.6891 0.0024 0.0648 1.7563 
6000 6000 3.000 1.000 1.2358 0.0020 0.0540 1.2918 
7000 7000 3.000 1.000 0.9600 0.0018 0.0463 1.0080 
8000 8000 3.000 1.000 0.7804 0.0015 0.0405 0.8225 
9000 9000 3.000 1.000 0.6571 0.0014 0.0360 0.6945 
10000 10000 3.000 1.000 0.5659 0.0013 0.0324 0.5995 
11000 11000 3.000 1.000 0.4961 0.0011 0.0295 0.5267 
12000 12000 3.000 1.000 0.4435 0.0011 0.0270 0.4715 
13000 13000 3.000 1.000 0.3989 0.0010 0.0249 0.4249 
14000 14000 3.000 1.000 0.3653 0.0009 0.0231 0.3894 
15000 15000 3.000 1.000 0.3372 0.0009 0.0216 0.3597

==> data_sweep_straggling_parameter/SSP_MDSRD_e5_k10000_mu0.6_ncores50_cpufreq2700000000_edge.txt <==
eta p rho1 rho2 tc tdec td t tu 
10 10000 1.000 3.000 0.3421 0.0000 0.0076 0.3497 1
15 10000 1.000 3.000 0.4278 0.0000 0.0084 0.4362 1
20 10000 1.000 3.000 0.5101 0.0000 0.0089 0.5190 1
25 10000 1.000 3.000 0.5993 0.0000 0.0093 0.6086 1
30 10000 1.000 3.000 0.6799 0.0000 0.0095 0.6894 1
35 10000 1.000 3.000 0.7596 0.0000 0.0097 0.7693 1
40 10000 1.000 3.000 0.8404 0.0000 0.0099 0.8503 1
45 10000 1.000 3.000 0.9309 0.0000 0.0100 0.9409 1
50 10000 1.000 3.000 1.0164 0.0000 0.0101 1.0264 1
55 10000 1.000 3.000 1.0996 0.0000 0.0102 1.1097 1
60 10000 1.000 3.000 1.1937 0.0000 0.0103 1.2039 1
65 10000 1.000 3.000 1.2563 0.0000 0.0104 1.2666 1
70 10000 1.000 3.000 1.3377 0.0000 0.0104 1.3481 1
75 10000 1.000 3.000 1.4316 0.0000 0.0105 1.4421 1
80 10000 1.000 3.000 1.5079 0.0000 0.0105 1.5184 1


==> data_sweep_straggling_parameter/SSP_MDSRD_e5_k10000_mu0.6_ncores50_cpufreq2700000000_user.txt <==
eta p rho1 rho2 tc tdec td t tu 
10 10000 1.000 3.000 0.3419 0.0000 0.0236 0.3654 1
15 10000 1.000 3.000 0.4278 0.0000 0.0240 0.4518 1
20 10000 1.000 3.000 0.5121 0.0000 0.0243 0.5363 1
25 10000 1.000 3.000 0.5969 0.0000 0.0245 0.6213 1
30 10000 1.000 3.000 0.6786 0.0000 0.0246 0.7032 1
35 10000 1.000 3.000 0.7626 0.0000 0.0247 0.7873 1
40 10000 1.000 3.000 0.8453 0.0000 0.0247 0.8700 1
45 10000 1.000 3.000 0.9278 0.0000 0.0248 0.9526 1
50 10000 1.000 3.000 1.0136 0.0000 0.0249 1.0385 1
55 10000 1.000 3.000 1.0948 0.0000 0.0249 1.1197 1
60 10000 1.000 3.000 1.1769 0.0000 0.0250 1.2019 1
65 10000 1.000 3.000 1.2592 0.0000 0.0250 1.2842 1
70 10000 1.000 3.000 1.3490 0.0000 0.0250 1.3740 1
75 10000 1.000 3.000 1.4261 0.0000 0.0250 1.4511 1
80 10000 1.000 3.000 1.5202 0.0000 0.0251 1.5453 1


==> data_sweep_straggling_parameter/SSP_MDSR_e5_k10000_mu0.6_ncores50_cpufreq2700000000_edge.txt <==
eta xi rho1 rho2 tc tdec td t tu 
10 3 1.112 2.000 0.3894 0.0502 0.0090 0.4487 1
15 3 1.112 2.000 0.4952 0.0502 0.0090 0.5544 1
20 3 1.112 2.000 0.6009 0.0502 0.0090 0.6602 1
25 3 1.112 2.000 0.7067 0.0502 0.0090 0.7659 1
30 2 1.429 2.000 0.5932 0.2458 0.0135 0.8525 1
35 2 1.429 2.000 0.6539 0.2458 0.0135 0.9132 1
40 2 1.429 2.000 0.7147 0.2458 0.0135 0.9740 1
45 2 1.429 2.000 0.7754 0.2458 0.0135 1.0347 1
50 2 1.429 2.000 0.8362 0.2458 0.0135 1.0955 1
55 2 1.429 2.000 0.8969 0.2458 0.0135 1.1562 1
60 2 1.429 2.000 0.9577 0.2458 0.0135 1.2170 1
65 2 1.429 2.000 1.0184 0.2458 0.0135 1.2777 1
70 2 1.429 2.000 1.0792 0.2458 0.0135 1.3385 1
75 2 1.429 2.000 1.1399 0.2458 0.0135 1.3993 1
80 2 1.429 2.000 1.2007 0.2458 0.0135 1.4600 1

==> data_sweep_straggling_parameter/SSP_MDSR_e5_k10000_mu0.6_ncores50_cpufreq2700000000_user.txt <==
eta xi rho1 rho2 tc tdec td t tu 
10 3 1.000 3.000 0.4515 0.0000 0.0171 0.4686 1
15 3 1.000 3.000 0.5573 0.0000 0.0171 0.5744 1
20 3 1.000 3.000 0.6630 0.0000 0.0171 0.6801 1
25 3 1.000 3.000 0.7688 0.0000 0.0171 0.7859 1
30 3 1.000 3.000 0.8745 0.0000 0.0171 0.8916 1
35 3 1.000 3.000 0.9803 0.0000 0.0171 0.9974 1
40 3 1.000 3.000 1.0860 0.0000 0.0171 1.1031 1
45 3 1.000 3.000 1.1918 0.0000 0.0171 1.2089 1
50 3 1.000 3.000 1.2976 0.0000 0.0171 1.3147 1
55 3 1.000 3.000 1.4033 0.0000 0.0171 1.4204 1
60 3 1.000 3.000 1.5091 0.0000 0.0171 1.5262 1
65 3 1.000 3.000 1.6148 0.0000 0.0171 1.6319 1
70 2 1.429 2.000 1.0792 0.6145 0.0251 1.7188 1
75 2 1.429 2.000 1.1399 0.6145 0.0251 1.7796 1
80 2 1.429 2.000 1.2007 0.6145 0.0251 1.8403 1


==> data_sweep_straggling_parameter/SSP_converse_e5_k10000_mu0.6_ncores50_cpufreq2700000000_edge.txt <==
eta t 
10 0.266
15 0.335
20 0.397
25 0.458
30 0.520
35 0.589
40 0.651
45 0.710
50 0.769
55 0.833
60 0.898
65 0.961
70 1.015
75 1.082
80 1.138

==> data_sweep_straggling_parameter/SSP_converse_e5_k10000_mu0.6_ncores50_cpufreq2700000000_user.txt <==
eta t 
10 0.277 
15 0.344 
20 0.409 
25 0.471 
30 0.533 
35 0.600 
40 0.659
45 0.722
50 0.787
55 0.850
60 0.907
65 0.969
70 1.031
75 1.093
80 1.151


==> data_sweep_straggling_parameter/Sidd_results_block_diag_edgedec_K5_m10000_mu0.600000_phi0_u10_cores50.txt <==
gamma beta delay cmpLat comLat decLat nu sc tau iter f comm_rate code_len code_dim num_codes log_field_size stepsize_nu  binary_code
1.000000 80 1.575209 1.564851 0.010359 0.000000 10407 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 75 1.491770 1.481460 0.010311 0.000000 10607 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 70 1.409118 1.398869 0.010248 0.000000 11807 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 65 1.326523 1.316348 0.010176 0.000000 10607 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 60 1.243467 1.233369 0.010098 0.000000 10407 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 55 1.160705 1.150699 0.010006 0.000000 10607 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 50 1.077469 1.067565 0.009904 0.000000 10407 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 45 0.994935 0.985193 0.009742 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 40 0.912028 0.902435 0.009593 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 35 0.829033 0.819632 0.009402 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 30 0.746030 0.736858 0.009173 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 25 0.662951 0.654077 0.008874 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 20 0.579634 0.571162 0.008472 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 15 0.496257 0.488335 0.007921 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 10 0.412709 0.405566 0.007143 0.000000 10791 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1

==> data_sweep_straggling_parameter/Sidd_results_block_diag_userdec_K5_m10000_mu0.600000_phi0_u10_cores2.txt <==
gamma beta delay cmpLat comLat decLat nu sc tau iter f comm_rate code_len code_dim num_codes log_field_size stepsize_nu  binary_code
1.000000 80 1.586426 1.566455 0.019971 0.000000 10008 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 75 1.503597 1.483682 0.019916 0.000000 10008 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 70 1.420681 1.400829 0.019852 0.000000 10008 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 65 1.337897 1.318117 0.019780 0.000000 10008 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 60 1.254765 1.235067 0.019698 0.000000 10008 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 55 1.171688 1.152087 0.019601 0.000000 10008 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 50 1.088801 1.069316 0.019485 0.000000 10008 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 45 1.004081 0.984758 0.019323 0.000000 10399 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 40 0.920255 0.901063 0.019193 0.000000 11000 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 35 0.838370 0.819425 0.018945 0.000000 11799 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 30 0.754392 0.735681 0.018710 0.000000 11000 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 25 0.671471 0.653122 0.018350 0.000000 11000 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 20 0.588412 0.570569 0.017843 0.000000 11000 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 15 0.504902 0.487814 0.017088 0.000000 11000 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1
1.000000 10 0.421098 0.405244 0.015855 0.000000 11000 8 0.000001 50000 2700000000.000000 100000000.000000 10000 10000 1 1 200 1

==> data_sweep_straggling_parameter/sweep_beta_LT_REP_e5_u10_k1e4_mu0.6_phi2000_rate1e8_cpu2.7e9_iter5e4_edge.txt <==
beta p rho1 rho2 lc ldec ld ltot 
10 10000 3.000 1.000 0.2879 0.0004 0.0082 0.2965 
15 10000 3.000 1.000 0.3603 0.0004 0.0091 0.3698 
20 10000 3.000 1.000 0.4302 0.0004 0.0097 0.4404 
25 10000 3.000 1.000 0.4992 0.0004 0.0102 0.5099 
30 10000 3.000 1.000 0.5649 0.0004 0.0107 0.5760 
35 10000 3.000 1.000 0.6289 0.0004 0.0109 0.6403 
40 10000 3.000 1.000 0.6955 0.0004 0.0112 0.7071 
45 10000 3.000 1.000 0.7588 0.0004 0.0114 0.7705 
50 10000 3.000 1.000 0.8230 0.0004 0.0116 0.8349 
55 10000 3.000 1.000 0.8798 0.0004 0.0117 0.8919 
60 10000 3.000 1.000 0.9497 0.0004 0.0118 0.9619 
65 10000 3.000 1.000 1.0060 0.0004 0.0119 1.0183 
70 10000 3.000 1.000 1.0719 0.0004 0.0120 1.0844 
75 10000 3.000 1.000 1.1330 0.0004 0.0121 1.1455 
80 10000 3.000 1.000 1.1901 0.0004 0.0122 1.2027 

==> data_sweep_straggling_parameter/sweep_beta_LT_REP_e5_u10_k1e4_mu0.6_phi2000_rate1e8_cpu2.7e9_iter5e4_user.txt <==
beta p rho1 rho2 lc ldec ld ltot 
10 10000 3.000 1.000 0.2869 0.0013 0.0324 0.3206 
15 10000 3.000 1.000 0.3614 0.0013 0.0324 0.3951 
20 10000 3.000 1.000 0.4312 0.0013 0.0324 0.4649 
25 10000 3.000 1.000 0.4991 0.0013 0.0324 0.5328 
30 10000 3.000 1.000 0.5646 0.0013 0.0324 0.5982 
35 10000 3.000 1.000 0.6290 0.0013 0.0324 0.6627 
40 10000 3.000 1.000 0.6952 0.0013 0.0324 0.7288 
45 10000 3.000 1.000 0.7567 0.0013 0.0324 0.7903 
50 10000 3.000 1.000 0.8174 0.0013 0.0324 0.8511 
55 10000 3.000 1.000 0.8861 0.0013 0.0324 0.9198 
60 10000 3.000 1.000 0.9499 0.0013 0.0324 0.9835 
65 10000 3.000 1.000 1.0097 0.0013 0.0324 1.0433 
70 10000 3.000 1.000 1.0706 0.0013 0.0324 1.1043 
75 10000 3.000 1.000 1.1296 0.0013 0.0324 1.1632 
80 10000 3.000 1.000 1.1953 0.0013 0.0324 1.2290 

